Approximate Nearest-Neighbor Search for Line Segments

Approximate nearest-neighbor search is a fundamental algorithmic problem that continues to inspire study due its essential role in numerous contexts. In contrast to most prior work, which has focused on point sets, we consider nearest-neighbor queries against a set of line segments in $\mathbb{R}^d$, for constant dimension $d$. Given a set $S$ of $n$ disjoint line segments in $\mathbb{R}^d$ and an error parameter $\varepsilon > 0$, the objective is to build a data structure such that for any query point $q$, it is possible to return a line segment whose Euclidean distance from $q$ is at most $(1+\varepsilon)$ times the distance from $q$ to its nearest line segment. We present a data structure for this problem with storage $O((n^2/\varepsilon^{d}) \log (\Delta/\varepsilon))$ and query time $O(\log (\max(n,\Delta)/\varepsilon))$, where $\Delta$ is the spread of the set of segments $S$. Our approach is based on a covering of space by anisotropic elements, which align themselves according to the orientations of nearby segments.

==> Figs/lambda_1.dat <==
0 0
0.07853981633974483 0.03926990816987241
0.15707963267948966 0.07853981633974483
0.23561944901923448 0.11780972450961723
0.3141592653589793 0.15707963267948966
0.39269908169872414 0.19634954084936207
0.47123889803846897 0.23561944901923448
0.5497787143782138 0.2748893571891069
0.6283185307179586 0.31415926535897937
0.7068583470577035 0.3534291735288517
0.7853981633974483 0.3926990816987242
0.8639379797371932 0.43196898986859666
0.9424777960769379 0.4712388980384689
1.0210176124166828 0.5105088062083414
1.0995574287564276 0.5497787143782137
1.1780972450961724 0.5890486225480862
1.2566370614359172 0.6283185307179586
1.335176877775662 0.6675884388878309
1.413716694115407 0.7068583470577035
1.4922565104551517 0.7461282552275749


==> Figs/lambda_2.dat <==
0 0
0.07853981633974483 0.05238385144358146
0.15707963267948966 0.10491273823223742
0.23561944901923448 0.15773776037642373
0.3141592653589793 0.21102264834231443
0.39269908169872414 0.2649513948744633
0.47123889803846897 0.3197376553823949
0.5497787143782138 0.3756368520573198
0.6283185307179586 0.4329622780459331
0.7068583470577035 0.49210703185243015
0.7853981633974483 0.5535743588970452
0.8639379797371932 0.6180199161053613
0.9424777960769379 0.6863103406230606
1.0210176124166828 0.7596022402927649
1.0995574287564276 0.8394409929496665
1.1780972450961724 0.9278602267084795
1.2566370614359172 1.0274081481064428
1.335176877775662 1.1408972798375998
1.413716694115407 1.270469797885093
1.4922565104551517 1.4155969253559237


==> Figs/lambda_4.dat <==
0 0
0.07853981633974483 0.06286289455452786
0.15707963267948966 0.1259128842529311
0.23561944901923448 0.18934130957031037
0.3141592653589793 0.2533480625771276
0.39269908169872414 0.3181459916849857
0.47123889803846897 0.38396538823544535
0.5497787143782138 0.45105843708603227
0.6283185307179586 0.5197033375672716
0.7068583470577035 0.590207509149197
0.7853981633974483 0.6629088318340162
0.8639379797371932 0.7381731739500321
0.9424777960769379 0.8163854997641284
1.0210176124166828 0.8979307175132223
1.0995574287564276 0.9831595194611764
1.1780972450961724 1.0723347500844553
1.2566370614359172 1.1655570596528555
1.335176877775662 1.2626768364913075
1.413716694115407 1.363213073912343
1.4922565104551517 1.4663139652626993


==> Figs/lambda_8.dat <==
0 0
0.07853981633974483 0.06983798641499217
0.15707963267948966 0.13982500381121826
0.23561944901923448 0.21011072000990344
0.3141592653589793 0.2808459429187357
0.39269908169872414 0.35218284374719583
0.47123889803846897 0.4242747287476111
0.5497787143782138 0.49727515283235246
0.6283185307179586 0.5713361275071159
0.7068583470577035 0.6466051379699291
0.7853981633974483 0.7232206661240675
0.8639379797371932 0.8013059435803583
0.9424777960769379 0.88096076817883
1.0210176124166828 0.962251452730701
1.0995574287564276 1.0451993726157482
1.1780972450961724 1.1297691428344057
1.2566370614359172 1.2158581151859622
1.335176877775662 1.3032894636201695
1.413716694115407 1.3918113360364646
1.4922565104551517 1.4811040881577546


==> Figs/lambda_x.dat <==
0 0
0.07853981633974483 0.07853981633974483
0.15707963267948966 0.15707963267948966
0.23561944901923448 0.23561944901923448
0.3141592653589793 0.3141592653589793
0.39269908169872414 0.39269908169872414
0.47123889803846897 0.47123889803846897
0.5497787143782138 0.5497787143782138
0.6283185307179586 0.6283185307179586
0.7068583470577035 0.7068583470577035
0.7853981633974483 0.7853981633974483
0.8639379797371932 0.8639379797371932
0.9424777960769379 0.9424777960769379
1.0210176124166828 1.0210176124166828
1.0995574287564276 1.0995574287564276
1.1780972450961724 1.1780972450961724
1.2566370614359172 1.2566370614359172
1.335176877775662 1.335176877775662
1.413716694115407 1.413716694115407
1.4922565104551517 1.4922565104551517

